Clarification on theoretical predictions for general relativistic effects in frozen spin storage rings

Electromagnetic moments of particles carry important information on their internal structure, as well as on the structure of the effective Lagrangian describing their underlying field theory. One of the cleanest observable of such kind is the electric dipole moment (EDM), since Standard Model estimates would imply very small, much less then 10^-30 ecm value for that quantity, whereas several Beyond Standard Model (BSM) theories happen to predict of the order of 10^-28 ecm EDM for elementary or hadronic particles. So far, precision EDM upper bounds are mainly available for neutrons via cold neutron experiments, and indirect measurements for electrons. Therefore, in the recent year there has been a growing interest for direct measurement of EDM for charged particles, such as electrons, protons, muons or light nuclei. Such measurements become possible in relativistic storage rings, called frozen spin storage rings. Many environmental factors give systematic backgrounds to the EDM signal, including General Relativity (GR), due to the gravitational field of the Earth. It turns out that, depending of the experimental scenario, the GR effect can be well above the planned EDM sensitivity. Therefore, it is both of concern as a source of systematics, as well as it can serve as a spin-off experiment for an independent test of GR. There are a handful of theoretical papers quantifying the GR systematics, delivering slightly different results. The aim of this paper is to clarify these claims, eventually try to reconcile these predictions, and to deduce their experimental implications. The closing section of the paper quantifies the field imperfection systematic error cancellation in the case of a so-called doubly-frozen spin storage ring setting, in the idealized axial symmetric limit.

==> references/a.txt <==
Papers we found to be relevant on the matter:

[1] A.J.Silenko, O.V.Terayev:
"Equivalence principle and experimental tests of gravitational spin effects";
Phys.Rev. D76 (2007) 061101 [arXiv:gr-qc/0612103].
This paper seems to be the first one, mentioning the possibility 
to experimentally see gravitationally induced effects in storage ring 
experiments. There seems to be no concrete prediction, yet, for a 
frozen spin storage ring. Perturbative approach in lab frame formalism, 
i.e. not in manifestly covariant formalism.

[2] Y.Orlov, E.Flanagan, Y.Semertzidis:
"Spin rotation by Earth's gravitational field in a ``frozen-spin'' ring";
Phys.Lett. A376 (2012) 2822.
First concrete prediction in a frozen spin ring case: for electrostatic-only 
frozen spin ring with electrostatic vertical focusing. Perturbative 
(weak gravitational field) approach, but in manifestly covariant formalism.
Prediction for frozen spin ring:
 \Omega_{GR} = -\sqrt{G} g/c
(only applicable for G>0 and at magic momentum |\beta\gamma|=1/\sqrt{G}).

[3] Y.N.Obukov, A.J.Silenko, O.V.Terayev:
"Manifestations of the rotation and gravity of the Earth in high-energy physics experiments";
Phys.Rev. D94 (2016) 044019 [arXiv:1608.03808].
First concrete prediction in a mixed magnetic-electric frozen spin ring case 
with optional electrostatic or magnetostatic vertical focusing. Perturbative 
approach in lab frame formalism, i.e. not in manifestly covariant formalism.
Prediction for frozen spin ring:
 \Omega_{GR} = \beta (1-G(2\gamma^2-1))/\gamma g/c
(for the case of electrostatic focusing, applicable for any G and \beta).

[4] Y.N.Obukov, A.J.Silenko, O.V.Terayev:
"Manifestations of the rotation and gravity of the Earth in spin physics experiments";
Int.J.Mod.Phys. A31 (2016) 1645030.
Similar to the above, contribution to Gribov85 conference.

[5] A.Kobach:
"Gravitational effects on measurements of the muon dipole moments";
Nucl.Phys. B911 (2016) 206 [arXiv:1603.00127].
Discussion similar to [1], but there seems to be no concrete prediction 
for a frozen spin ring contained. Perturbative approach in lab frame formalism, 
i.e. not in manifestly covariant formalism.

[6] A.Laszlo, Z.Zimboras:
"Quantification of GR effects in muon g-2, EDM and other spin precession experiments";
Class.Quant.Grav. 35 (2018) 175003 [arXiv:1803.01395].
Intends to make a comprehensive, spacetime geometrical modeling 
of the idealized experimental setting over curved background. (Maybe a bit too detailed.) 
Calculates a concrete prediction for a mixed magnetic-electric frozen spin ring 
case with electrostatic vertical focusing. Deliberately in a non-perturbative 
approach, in manifestly covariant formalism, for cross-checking purposes. 
(Similar approach to [2], but not perturbative for safety reasons.)
Prediction for frozen spin ring:
 \Omega_{GR} = -G \beta\gamma g/c
(for the case of electrostatic focusing, applicable for any G and \beta).

Discussion:
One can see that all concrete predictions in the literature [2,3,6] do agree 
for the electrostatic-only ring case (magic momentum ring, when magnetic bending 
is not present). For mixed rings the predictions slightly differ, which is 
experimentally most relevant for the small G case (deuteron beam). The formula of 
[3] for instance would predict significant effect for a deuteron beam 
G=-0.14, but [6] would predict about factor of 10 smaller (negligible) effect 
for that. Later, we analyzed the possible source of the difference and it 
seems that it comes from an implicit assumption in the perturbative 
lab frame formalism papers [1,3,4,5]. Namely, it seems that there 
the magnetic bending axis was implicitely assumed to be Earth-radial. 
If we repeat with this constraint the calculation of [6], we can 
reproduce the gravitational contribution claimed by the perturbative lab 
frame papers, stated most explicitely in [3]. So, we think, the differences 
are by now well understood. (Note that in a frozen spin ring one cannot really assume 
the magnetic bending axis is Earth-radial, because then under the horizontal 
frozen spin condition the vertical component of the spin would not be 
frozen, even in the absence of gravity. So, we think that formula of [6].) 
So, as a conclusion from the experimental side: with deuteron beam one 
cannot hope to detect gravitational signal according to [6]. One would 
need to use large G beams (proton, helion3 etc).

